Accelerating End-Cloud Collaborative Inference via Near Bubble-free Pipeline Optimization

End-cloud collaboration offers a promising strategy to enhance the Quality of Service (QoS) in DNN inference by offloading portions of the inference workload from end devices to cloud servers. Despite the potential, the complex model architectures and dynamic network conditions will introduce numerous bubbles (\ie, idle waiting time) in pipeline execution, resulting in inefficient resource utilization and degraded QoS. To address these challenges, we introduce a novel framework named COACH, designed for near bubble-free pipeline collaborative inference, thereby achieving low inference latency and high system throughput. Initially, COACH employs an \textit{offline} component that utilizes an efficient recursive divide-and-conquer algorithm to optimize both model partitioning and transmission quantization, aiming to minimize the occurrence of pipeline bubbles. Subsequently, the \textit{online} component in COACH employs an adaptive quantization adjustment and a context-aware caching strategy to further stabilize pipeline execution. Specifically, COACH analyzes the correlation between intermediate data and label semantic centers in the cache, along with its influence on the quantization adjustment, thereby effectively accommodating network fluctuations. Our experiments demonstrate the efficacy of COACH in reducing inference latency and enhancing system throughput. Notably, while maintaining comparable accuracy, COACH achieves up to 1.7x faster inference and 2.1x higher system throughput than baselines.

==> comments.txt <==
Review #1A
Overall merit
2. 
Weak reject
Reviewer expertise
3. 
Knowledgeable
Paper summary
The authors explored the end-cloud collaboration of model inference, which offloads partial workloads from end devices to cloud servers. To maintain the efficacy and efficiency under complex model architectures and dynamic networks, they proposed a novel framework, named COACH. In the offline stage, they employed an efficient recursive divide-and-conquer algorithm to jointly determine the partition layers and the precision of transmission quantization. In the online stage, they designed a context-aware cache strategy and an adaptive mechanism to adjust the quantization precision against dynamic network bandwidths. They also implemented COACH on real-world devices and compared with the state-of-the-art baselines. The experimental results showed that COACH achieved up to 2.1 × faster inference performance and 42% traffic reduction, while maintaining comparable accuracy.
Strengths
The proposed context-aware inference caching provides a new method for early exit strategy. Unlike traditional early exit that based on prediction confidence of attached classifiers, the authors computed the distance between the intermediate feature and the cached feature centers.

The authors conducted extensive experiments to verify their design and compared their framework with representative baselines, which makes their work more convincing.

Weaknesses
The authors combined the dynamic quantization of transmission data and the partitioning of complex model architecture, but didn’t emphasize the technical challenge during the integration. As both of the techniques have been discussed by existing works (Dyno explored automatic quantization and DADS and Auto-Split studied DAG partitioning for complex models), the authors should further explain the necessity and difficulty to combine these methods.
The authors spent too much space to discuss the background of edge-cloud collaborative inference in Introduction. It would be better to spent more spaces on discussing the challenges of this work. The discussed challenges need more in-depth discussion. There are abundant related works about split learning considering both the complex model structure and dynamic network condition. What are the new aspects in this work?
The caching strategy is motivated by the assumption of the task’s temporal locality. However, it may not hold for generalized tasks, which limits the impacts of the results in this work. The authors obtained the conclusion by analyzing the video dataset UCF101, but didn’t discuss about real-world tasks and other applications.
The authors analyzed the increasing spatial locality after quantization and highlighted the potential for optimizing the inference by tailoring the quantization precision to the variability of task-related features. However, the spatial locality, namely the decreasing distance between feature points, is a necessary consequence of data quantization. Moreover, the distance from the decision plane matters rather than the variance of the features.
The offline partitioning and quantization strategy have a joint impact on the online inference accuracy, but the authors only considered their influence on the latency of inference and transmission. Additionally, the authors didn’t consider the online dynamics during the offline optimization, which may lead to suboptimal decisions.
Some parts of the paper are unclear and need to be reorganized.
Additional Comments for authors
Most existing end-cloud collaborative inference methods employ a run-time scheduler to adjust the partition layer according to dynamic network conditions. The authors should explain why they didn’t consider this strategy and why their static partitioning policy performs better.

In the third paragraph of the Introduction, the cited paper [11] doesn’t consider parallel processing across devices as declared by the authors.

In the Introduction, the declaration that existing approaches only focus on simple DNN structures is inaccurate. DADS and Auto-Split both consider the DAG topology models.

Some expressions are repetitive and need to be improved: (1) in the introduction, “They also fail to fully exploit the advantages of improved network conditions to boost inference performance” stresses on the disadvantages of fixed compression strategy and repeats with the last sentence. (2) “COACH implements the cache mechanism” can be combined with “focuses on context-aware acceleration (i.e., cache mechanism)” in the last sentence. (3) “a lower cache threshold will decrease communication costs but may result in reduced inference accuracy” semantically repeats with the last sentence.

In the Introduction, “we observe that the different layers within DNN models require varying levels of quantization precision” is inaccurate, because the quantization is performed on the hidden features rather than the layers.

In Section 2.1, “Advancements in DNN transmission compression techniques, such as quantization, aim to facilitate the deployment of lightweight models on heterogeneous devices.” Why transmission compression techniques help deploy lightweight models?

In Section 2.1, “Approaches like JALAD [13] and NestDNN [22] … may encounter challenges in adaptation and execution across diverse end-cloud environments.” NestDNN is a device-only approach and won’t encounter challenges of end-cloud environments.

In Section 2.2, the authors should briefly introduce the dataset UCF101 here and should explicitly state that the paper focus on classification tasks in video analysis.

In Section 2.3, “The partitioning strategy of Schemes 1 and 2 is designed” should be changed to “The partitioning strategies of Schemes 1 and 2 are designed”.

In Section 2.3, “In Scheme 1, the sequential processing approach tends to neglect the total latency over entire workloads.” The disadvantage of sequential processing approach results from the strict processing order of tasks instead of overlooking the total latency.

We suggest the authors to introduce the workflow of early exit, i.e. the inference process terminates at the end device while exceeding a given cache threshold, when they first mention the concept of early exit. Otherwise, the readers may be confused with the usage of the cache threshold.

In Section 3.2, “converts float32 variables to 𝐵-bit depth quantized data” should be changed to “converts float32 variables to 𝐵-bit width quantized data”.

In Section 3.2, the authors claimed that there’s an exponential increase in the number of potential partitioning strategies for DAG topology model. We wonder the magnitude of the search space when the model is VGG16 or ResNet101, employed in the experiments.

The authors should clarify the concept of parallel layers in Figure 4. Moreover, they should explain the difference between virtual blocks and chain topology segments. In addition, they should further describe how the multiple chain flows are generated.

In Section 3.2, in “the data flow {𝑣2, 𝑣5, 𝑣6, 𝑣7, 𝑣8} necessitates cluster into {𝑣5, 𝐵2}”, we assume the authors are referring to “{v2, B2}” instead of “{v5, B2}”.

V_{1}^{1} can’t be found in Figure 4. We suggest the authors to illustrate all strategies in the figure and explain the meaning of their superscripts and subscript.

The authors should provide more details about how to compute the quantization step delta_Q.

What’s the meaning of “S” in equation 5.

In Section 4.4, “we document the variations in throughput for both COACH and baselines, labeled as reduced throughput.” We are confused about the meaning of reduced throughput.

Review #1B
Overall merit
2. 
Weak reject
Reviewer expertise
4. 
Expert
Paper summary
This paper focuses on the acceleration of end-cloud collaborative inference. Considering the high complexity of the model architecture and dynamic network characteristics, the author proposes an efficient collaborative inference framework named COACH. The framework combines techniques such as model quantization, pipeline execution, and early-exit policy to reduce inference latency and improve the throughput of the entire system. Specifically, COACH performs model partitioning and specific quantization in the offline strategy, and customizes context-aware caching strategies and adjusts quantization during online scheduling. The author implements the COACH framework based on a real-world experimental platform and conducted a large number of verification experiments. The results show that compared with several existing baselines, the framework achieves significant improvements in both inference performance and system throughput within 0.5% of the accuracy loss threshold.
Strengths
Overall, the writing quality of the paper is acceptable with good readability. The introduction to previous work and background is substantial, and a relatively sufficient motivation is given.
The authors fully consider the impact of the model architecture on quantization, partition the model in the offline stage, and make quantization adjustments based on the task similarity and separability during online scheduling.
The performance evaluation based on a real-world experimental platform verifies the effectiveness of the proposed framework, with significant improvements in multiple performance indicators (latency, transmission cost, and throughput), and the authors fully consider the bandwidth impact in dynamic networks.
Weaknesses
Although the authors combine model quantization, pipeline execution, and context-aware caching strategies, the novelty of proposed algorithm is very limited and is more of a combination of existing mature technologies.
The data correlation in context-aware caching needs further verification and explanation. Although the authors verify the effectiveness of the cache strategy on two popular datasets, UCF-101 and ImageNet-100, there is a lack of relevant analysis to explain the reason of this correlation. Or are there any practical application scenarios to support the data correlation?
Continuing with the previous question, the author split and shuffled the ImageNet dataset, resulting in a higher proportion for more common categories. Is this operation considered to introduce data correlation between previous and next tasks? Ablation experiments should be considered to eliminate the impact of this operation.
Although the authors state that the experimental part including the existing state-of-the-art baselines., these methods were proposed in 2020 or even earlier. End-cloud collaborative inference acceleration is a very important research topic, and there should be a lot of latest related work in this area. This is also reflected in the reference list of this article.
The lack of detail implementation makes the positioning of this paper unclear. There is little description of the real-world experimental platform in Section 4, such as the detailed specifications for the cloud server AMAX? As mentioned before, the algorithmic novelty is limited, but the content on the system implementation seems also insufficient.
In the experiment, the authors verify the system adaptability in dynamic networks by reducing bandwidth. Is this setting sufficient to simulate the real network environments? Maybe the author can consider applying a real-world bandwidth dataset to record the dynamic statements of the system to increase the persuasiveness of this part of the verification experiment.
Additional Comments for authors
None.
Review #1C
Overall merit
2. 
Weak reject
Reviewer expertise
3. 
Knowledgeable
Paper summary
In this paper, the authors aimed to accelerate end-cloud collaborative inference via context-aware caching and quantization. The main challenges lie in complex model architectures and dynamic network conditions. They proposed the COACH framework that addresses these challenges by using an offline divide-and-conquer algorithm for model partitioning and quantization, and an online context-aware caching strategy for adaptive inference scheduling. This approach reduces inference latency and communication costs while maintaining accuracy. Experiments demonstrated that COACH significantly outperforms existing methods.
Strengths
The authors provided robust experimental validation across different models (ResNet101, VGG16) and devices (AGX Xavier, TX2), demonstrating COACH’s good performance.
Weaknesses
The proposed mechanism was built on many prior designs and thus, its novelty is unclear.

The proposed method is rather heuristic and lacks performance guarantees even in simple cases.

The need for a calibration dataset for the offline component introduces additional overhead and complexity in the initial setup phase.

Review #1D
Overall merit
2. 
Weak reject
Reviewer expertise
3. 
Knowledgeable
Paper summary
This paper introduces an approach aimed at enhancing the efficiency of mobile-cloud collaborative inference through caching and quantization techniques. The authors identify persistent challenges in existing collaborative inference systems, namely, intricate model architectures and fluctuating network conditions. In response to these challenges, the authors propose COACH, a framework that employs both offline layer-wise model partitioning and online cache-based context-aware inference scheduling. The proposed model partitioning technique incorporates intermediate data quantization and intricate model segmentation, while the context-aware caching mechanism capitalizes on the temporal and spatial proximity of intermediate data across successive frames. Evaluation against current state-of-the-art collaborative inference methods on two distinct mobile platforms demonstrates that COACH surpasses established benchmarks in terms of performance and efficiency.
Strengths
This work introduces the concept of caching, which exploits locality in the domain of mobile-cloud collaborative inference.

Speeding up DNN inference latency with mobile-cloud collaborative inference is an important topic.

Weaknesses
The rationale behind the challenges and the approaches to address them lack comprehensive articulation.

The novelty of the paper's contributions appears modest.

The overall design exhibits limitations.

The evaluated models are confined to assessing the effectiveness of complex model architectures.

Additional Comments for authors
The justification for employing an offline approach to model partitioning remains ambiguous, especially considering the variability in resource availability and the consequential computational and transmission costs across different partitioning strategies. Moreover, the caching mechanism, designed as an online scheduling method to accommodate dynamic network conditions, does not fully integrate the fluctuating network and computing resources. The caching mechanism relies on temporal and spatial frame locality, with the separability threshold remaining unchanged regardless of network conditions, thereby limiting its adaptation. The only adaptation made is in quantization, which is contingent upon network bandwidth.

Previous studies (e.g., DADS [INFOCOM’19]) have introduced effective model partitioning methods tailored for intricate architectures like GoogleNet. What sets COACH apart from these techniques concerning complex model architecture?

Additionally, the concept of approximate caching has been explored in prior research (SMTM [MM’21]); however, there seems to be limited exploration of its application within collaborative inference systems. It is crucial, for instance, to ascertain the optimal adjustment of the separability threshold under varying network conditions or server computing resources, balancing this against the accuracy of inference outcomes.

The examination of temporal and spatial locality is confined to CNN-based models and vision tasks, thus limiting its generalizability. Analysis and evaluation are absent concerning the latest Transformer-based models and tasks beyond vision-related applications. It is advisable to extend the analysis of such locality to encompass modern DNN models, including those used in natural language processing (NLP) and other diverse tasks. 
